A multiscale numerical approach to investigate interfacial mass transfer in three phase flow: application to metallurgical bottom-blown ladles

We use direct numerical simulation (DNS) to investigate mass transfer between liquid steel and slag during a metallurgical secondary refinement process through two reduced-scale water experiments, which reproduce the dynamics seen in an industrial bottom-blown ladle. A container is filled with water and topped by a thin layer of oil, representing the molten steel and slag, respectively. The system is agitated by a bubble plume that impinges on the oil layer and forms an open-eye. A tracer species, dissolved in the water, acts as a passive scalar that is progressively absorbed into the oil layer. Both the hydrodynamics and mass transfer in the system are studied and compared with experiments from the literature of different size and geometry. The numerical simulation of mass transfer is challenging due to the high P\'eclet number, leading to extremely thin species boundary layers at the interface. Resolving the boundary layer is prohibitive even with adaptive grid techniques. A subgrid-scale (SGS) boundary layer model corrects the scalar transport equation, allowing us to solve convection-dominated transport on relatively coarse grids. The hydrodynamics is investigated, and we analyze how the resultant flow field governs mass transport. The numerical results recover two flow regimes: a quasi-steady regime at low flow rates with small deformations of the oil-water interface and an atomizing regime at large flow rates. Interfacial species transport is determined to be dominated in an annulus surrounding the open eye caused by a shear layer at the oil-water interface. It is observed that we achieve grid-independent macroscopic quantities that match relatively well with those observed in experiments, allowing use of simulation techniques as a complementary tool going forward.

==> history.txt <==
Version history for the "edpsci" LaTeX2e class

date   	    filename      version  action/reason/acknowledgements
-----------------------------------------------------------------
05.04.2024  edpsci.cls    1.1      update on special elements titles  
10.08.2023  edpsci.cls    1.0      initial release

10.08.2023  history.txt            introducing this file


==> readme.txt <==
This directory holds the edpsci tool package:

(1) a subdirectory "author" with
- the EDP Sciences document class "edpsci.cls",
- the sample root file "edpsci_author_template.tex",
with preset class options, packages and coding examples;

These are the special commands we should follow before \maketitle:
- \institute ==> Address
- \abstract ==> Abstract
- \keywords ==> Keywords
- \subclass ==> Classifications
- \abstracttrans ==> Translated abstract
- \keywordstrans ==> Translated keyword

Tip: Copy all these files to your working directory, run LaTeX
and produce your own example *.dvi file; rename the template files as
you see fit and use them for your own input.

(2) Special elements 
- \acknowtext ==> Acknowledgements
- \glossary ==> Glossary
- \appendix ==> Appendix
- \funding ==> Funding
- \conflict ==> Conflict of Interest
- \dataavailability ==> Data Availability Statement
- \authorcontrib ==> Authors Contributions Statement
- \ethics ==> Ethical Approval
- \informedconsent ==> Informed Consent
- \supplementary ==> Supplementary Material

(3) Fast publishing suggestions given to author added in the documentation: instruction.pdf

